Detailed Abundance Analysis of the Brightest Star in Segue 2, the Least Massive Galaxy

We present the first high resolution spectroscopic observations of one red giant star in the ultra-faint dwarf galaxy Segue 2, which has the lowest total mass (including dark matter) estimated for any known galaxy. These observations were made using the MIKE spectrograph on the Magellan II Telescope at Las Campanas Observatory. We perform a standard abundance analysis of this star, SDSS J021933.13+200830.2, and present abundances of 21 species of 18 elements as well as upper limits for 25 additional species. We derive [Fe/H] = -2.9, in excellent agreement with previous estimates from medium resolution spectroscopy. Our main result is that this star bears the chemical signatures commonly found in field stars of similar metallicity. The heavy elements produced by neutron-capture reactions are present, but they are deficient at levels characteristic of stars in other ultra-faint dwarf galaxies and a few luminous dwarf galaxies. The otherwise normal abundance patterns suggest that the gas from which this star formed was enriched by metals from multiple Type II supernovae reflecting a relatively well-sampled IMF. This adds to the growing body of evidence indicating that Segue 2 may have been substantially more massive in the past.

==> MRtab2.txt <==
Title: Detailed Abundance Analysis of the Brightest Star in Segue 2, the Least
       Massive Galaxy
Authors: Roederer I.U., Kirby, E.N.
Table: Atomic Data, Equivalent Widths, and Derived Abundances
================================================================================
Byte-by-byte Description of file: MRtab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---      ID       Species (1)
   7- 13 F7.2   0.1nm    Wave     Wavelength in Angstroms
  15- 18 F4.2   eV       ExPot    Excitation Potential in eV
  20- 24 F5.2   ---      log(gf)  Log of degeneracy times oscillator strength
  26- 27 I2     ---      Ref      Literature reference for log gf (2)
  29- 33 F5.1   10-13m   EW       [?] Equivalent width in milli Angstroms
  35- 35 A1     ---    l_logeps   [?] Log epsilon abundance is an upper limit
  37- 41 F5.2   ---      logeps   Log epsilon abundance
  43- 46 F4.2   ---    e_logeps   [?] Error on log epsilon abundance
--------------------------------------------------------------------------------
Note (1): Entries for CH and CN molecules have been omitted from this
          machine-readable table and are available in the stub version in the 
          print edition of the journal.
Note (2): 
    (1) Smith, Lambert, & Nissen 1998 for both log gf value and 7Li hfs 
    (2) B. Plez 2007, private communication 
    (3) Kurucz & Bell 1995
    (4) Fuhr & Wiese 2009 
    (5) Chang & Tang 1990 
    (6) Aldenius et al. 2007 
    (7) Aldenius, Lundberg, & Blackwell-Whitehead 2009
    (8) Lawler & Dakin 1989, using hfs from Kurucz & Bell 1995 
    (9) Lawler et al. 2013 
   (10) Pickering, Thorne, & Perez 2001, with corrections given in Pickering, 
        Thorne, & Perez 2002 
   (11) Wood et al. 2013 
   (12) Doerr et al. 1985, using hfs from Kurucz & Bell 1995 
   (13) Biemont et al. 1989 
   (14) Sobeck, Lawler, & Sneden 2007 
   (15) Nilsson et al. 2006 
   (16) Den Hartog et al. 2011 for both log gf value and hfs 
   (17) O'Brian et al. 1991 
   (18) Nitz et al. 1999, using hfs from Kurucz & Bell 1995
   (19) Fuhr & Wiese 2009, using hfs from Kurucz & Bell 1995 
   (20) Roederer & Lawler 2012
   (21) Biemont et al. 2011 
   (22) Ljung et al. 2006 
   (23) Palmeri et al. 2005 
   (24) Fuhr & Wiese 2009, using hfs/IS from McWilliam 1998 when available
   (25) Lawler, Bonvallet, & Sneden 2001, using hfs from Ivans et al. 2006 
   (26) Lawler et al. 2009 
   (27) Li et al. 2007, using hfs from Sneden et al. 2009 
   (28) Den Hartog et al. 2003, using hfs/IS from Roederer et al. 2008 when 
        available 
   (29) Lawler et al. 2006, using hfs/IS from Roederer et al. 2008 when 
        available 
   (30) Lawler et al. 2001a, using hfs/IS from Ivans et al. 2006 
   (31) Den Hartog et al. 2006 
   (32) Roederer et al. 2012 
   (33) Lawler et al. 2001b, using hfs from Lawler, Wyart, & Blaise 2001 when 
        available 
   (34) Wickliffe, Lawler, & Nave 2000 
   (35) Lawler, Sneden, & Cowan 2004 for both log gf value and hfs 
   (36) Lawler et al. 2008 
   (37) Wickliffe & Lawler 1997 
   (38) Sneden et al. 2009 for both log gf value and hfs/IS
   (39) Lawler et al. 2007
   (40) Ivarsson et al. 2003, using hfs/IS from Cowan et al. 2005, see note on 
        log gf values there 
   (41) Biemont et al. 2000, using hfs/IS from Roederer et al. 2012
--------------------------------------------------------------------------------
Li I  6707.80 0.00  0.17  1       <  0.28      
[O I] 6300.30 0.00 -9.78  4       <  6.74      
O I   7771.94 9.15  0.37  4       <  6.68      
O I   7774.17 9.15  0.22  4       <  6.82      
O I   7775.39 9.15  0.00  4       <  7.16      
Na I  5889.95 0.00  0.11  4 189.2    3.45 0.49 
Na I  5895.92 0.00 -0.19  4 161.1    3.42 0.53 
Mg I  4167.27 4.35 -0.71  5  35.3    4.81 0.22 
Mg I  4702.99 4.33 -0.38  5  69.1    5.07 0.30 
Mg I  5172.68 2.71 -0.45  6 208.3    5.05 0.40 
Mg I  5183.60 2.72 -0.24  6 232.5    4.97 0.36 
Mg I  5528.40 4.34 -0.50  5  64.9    5.00 0.24 
Al I  3961.52 0.01 -0.34  4          2.89 0.46 
Si I  3905.52 1.91 -1.04  4 158.8    4.70 0.44 
K I   7698.96 0.00 -0.18  4  40.5    2.37 0.24 
Ca I  4226.73 0.00  0.24  4 194.0    3.53 0.36 
Ca I  4283.01 1.89 -0.22  4  45.7    3.41 0.25 
Ca I  4318.65 1.90 -0.21  4  35.7    3.37 0.22 
Ca I  4435.69 1.89 -0.52  4  31.8    3.54 0.22 
Ca I  4454.78 1.90  0.26  4  69.3    3.55 0.34 
Ca I  4455.89 1.90 -0.53  4  23.1    3.40 0.22 
Ca I  5588.76 2.52  0.21  4  39.3    3.58 0.22 
Ca I  5857.45 2.93  0.23  4  20.7    3.65 0.24 
Ca I  6102.72 1.88 -0.85  7  33.5    3.72 0.23 
Ca I  6122.22 1.89 -0.38  7  52.8    3.55 0.22 
Ca I  6162.17 1.90 -0.17  7  65.5    3.59 0.23 
Ca I  6439.07 2.52  0.47  4  50.2    3.61 0.22 
Sc II 4246.84 0.32  0.24  8          0.54 0.40 
Sc II 4400.40 0.60 -0.54  8          0.64 0.33 
Sc II 4415.56 0.59 -0.67  8          0.40 0.16 
Sc II 4670.42 1.36 -0.58  8          0.56 0.08 
Sc II 5526.79 1.77  0.02  8          0.50 0.09 
Sc II 5657.90 1.51 -0.60  8          0.58 0.10 
Ti I  4512.73 0.84 -0.40  9  11.7    2.04 0.21 
Ti I  4533.24 0.85  0.54  9  40.2    1.87 0.20 
Ti I  4534.78 0.84  0.35  9  42.0    2.09 0.20 
Ti I  4548.76 0.83 -0.28  9   8.7    1.81 0.21 
Ti I  4555.48 0.85 -0.40  9   9.5    1.99 0.21 
Ti I  4656.47 0.00 -1.28  4  11.8    1.90 0.21 
Ti I  4681.91 0.05 -1.01  4  22.8    2.03 0.20 
Ti I  4840.87 0.90 -0.43  9   8.5    1.97 0.22 
Ti I  4981.73 0.84  0.57  9  59.7    2.13 0.24 
Ti I  5064.65 0.05 -0.94  9  31.6    2.06 0.21 
Ti I  5173.74 0.00 -1.06  9  33.1    2.17 0.21 
Ti I  5192.97 0.02 -0.95  9  25.3    1.91 0.21 
Ti I  5210.38 0.05 -0.82  9  33.5    2.02 0.21 
Ti II 4337.91 1.08 -0.96 10 100.4    2.46 0.36 
Ti II 4394.06 1.22 -1.77 11  66.4    2.61 0.15 
Ti II 4395.84 1.08 -0.54 11  36.3    2.32 0.10 
Ti II 4399.77 1.24 -1.20 11  89.2    2.51 0.31 
Ti II 4417.71 1.17 -1.19 10  93.9    2.54 0.33 
Ti II 4418.33 1.24 -1.99 11  38.3    2.36 0.09 
Ti II 4444.55 1.12 -2.20 11  41.6    2.47 0.09 
Ti II 4450.48 1.08 -1.52 11  78.4    2.38 0.23 
Ti II 4464.45 1.16 -1.81 10  66.5    2.55 0.14 
Ti II 4470.85 1.17 -2.02 10  33.0    2.29 0.09 
Ti II 4493.52 1.08 -2.78 11  10.4    2.28 0.11 
Ti II 4501.27 1.12 -0.77 11 116.1    2.53 0.39 
Ti II 4533.96 1.24 -0.53 10 122.9    2.60 0.41 
Ti II 4571.97 1.57 -0.31 11 104.3    2.43 0.37 
Ti II 4583.41 1.16 -2.84 11  17.2    2.58 0.14 
Ti II 4657.20 1.24 -2.29 11  36.8    2.59 0.10 
Ti II 4708.66 1.24 -2.35 11  28.7    2.45 0.11 
Ti II 4798.53 1.08 -2.66 11  21.9    2.38 0.11 
Ti II 5129.16 1.89 -1.34 11  34.5    2.34 0.13 
Ti II 5185.90 1.89 -1.41 11  24.9    2.30 0.12 
Ti II 5188.69 1.58 -1.05 10  72.3    2.25 0.16 
Ti II 5226.54 1.57 -1.26 10  65.2    2.39 0.11 
Ti II 5336.79 1.58 -1.60 11  45.8    2.52 0.09 
Ti II 5381.02 1.57 -1.97 11  35.1    2.55 0.11 
Ti II 5418.77 1.58 -2.13 11  19.2    2.38 0.11 
V I   4379.23 0.30  0.55 12          0.85 0.21 
V II  3951.96 1.48 -0.78 13       <  1.18      
V II  4005.71 1.82 -0.52 13       <  1.10      
Cr I  4646.15 1.03 -0.74 14  24.1    2.21 0.19 
Cr I  5206.04 0.94  0.02 14  78.1    2.30 0.32 
Cr I  5296.69 0.98 -1.36 14  21.2    2.61 0.20 
Cr I  5298.28 0.98 -1.14 14  16.4    2.23 0.20 
Cr I  5345.80 1.00 -0.95 14  34.3    2.52 0.20 
Cr I  5348.31 1.00 -1.21 14  18.0    2.47 0.20 
Cr I  5409.77 1.03 -0.67 14  39.6    2.39 0.20 
Cr II 4558.59 4.07 -0.66 15  21.5    3.13 0.10 
Cr II 4588.14 4.07 -0.83 15   9.1    2.92 0.09 
Mn I  4041.35 2.11  0.28 16          1.87 0.20 
Mn I  4754.04 2.28 -0.08 16          2.07 0.20 
Mn I  4823.52 2.32  0.14 16          1.94 0.20 
Fe I  4005.24 1.56 -0.61 17 134.3    4.67 0.46 
Fe I  4063.59 1.56  0.06 17 153.2    4.26 0.42 
Fe I  4132.06 1.61 -0.68 17 126.9    4.61 0.49 
Fe I  4143.87 1.56 -0.51 17 134.6    4.52 0.48 
Fe I  4147.67 1.48 -2.10 17  71.0    4.52 0.36 
Fe I  4154.50 2.83 -0.69 17  60.3    4.55 0.29 
Fe I  4156.80 2.83 -0.81 17  51.8    4.50 0.25 
Fe I  4184.89 2.83 -0.87 17  40.9    4.35 0.20 
Fe I  4187.04 2.45 -0.55 17  85.3    4.49 0.45 
Fe I  4187.80 2.42 -0.55 17  83.4    4.41 0.44 
Fe I  4191.43 2.47 -0.67 17  70.7    4.29 0.36 
Fe I  4202.03 1.49 -0.71 17 134.7    4.62 0.48 
Fe I  4222.21 2.45 -0.97 17  57.5    4.29 0.27 
Fe I  4227.43 3.33  0.27 17  71.8    4.44 0.36 
Fe I  4233.60 2.48 -0.60 17  77.1    4.37 0.40 
Fe I  4250.12 2.47 -0.41 17  80.7    4.25 0.42 
Fe I  4250.79 1.56 -0.71 17 117.1    4.33 0.52 
Fe I  4260.47 2.40  0.08 17 107.2    4.28 0.51 
Fe I  4271.15 2.45 -0.35 17  97.2    4.55 0.50 
Fe I  4271.76 1.49 -0.16 17 157.4    4.38 0.43 
Fe I  4282.40 2.18 -0.78 17  79.4    4.25 0.41 
Fe I  4325.76 1.61  0.01 17 157.5    4.34 0.44 
Fe I  4404.75 1.56 -0.14 17 166.5    4.52 0.42 
Fe I  4415.12 1.61 -0.62 17 140.6    4.70 0.49 
Fe I  4442.34 2.20 -1.25 17  69.4    4.47 0.32 
Fe I  4443.19 2.86 -1.04 17  25.7    4.21 0.19 
Fe I  4447.72 2.22 -1.34 17  64.6    4.49 0.29 
Fe I  4494.56 2.20 -1.14 17  86.4    4.74 0.42 
Fe I  4531.15 1.48 -2.16 17  75.5    4.59 0.35 
Fe I  4592.65 1.56 -2.45 17  54.7    4.56 0.23 
Fe I  4602.94 1.49 -2.22 17  75.7    4.66 0.35 
Fe I  4647.43 2.95 -1.35 17  24.6    4.59 0.19 
Fe I  4733.59 1.49 -2.99 17  32.5    4.59 0.19 
Fe I  4736.77 3.21 -0.75 17  37.0    4.56 0.19 
Fe I  4871.32 2.87 -0.36 17  66.9    4.29 0.27 
Fe I  4872.14 2.88 -0.57 17  64.6    4.47 0.26 
Fe I  4890.76 2.88 -0.39 17  68.9    4.37 0.28 
Fe I  4891.49 2.85 -0.11 17  81.3    4.31 0.35 
Fe I  4903.31 2.88 -0.93 17  44.4    4.46 0.20 
Fe I  4918.99 2.86 -0.34 17  78.6    4.48 0.33 
Fe I  4920.50 2.83  0.07 17 106.4    4.63 0.47 
Fe I  4924.77 2.28 -2.11 17  27.8    4.58 0.19 
Fe I  4938.81 2.88 -1.08 17  38.8    4.51 0.19 
Fe I  4939.69 0.86 -3.34 17  70.1    4.81 0.28 
Fe I  4966.09 3.33 -0.87 17  30.9    4.69 0.19 
Fe I  5049.82 2.28 -1.35 17  71.5    4.62 0.28 
Fe I  5068.77 2.94 -1.04 17  29.3    4.34 0.19 
Fe I  5079.22 2.20 -2.07 17  42.0    4.70 0.20 
Fe I  5079.74 0.99 -3.22 17  65.2    4.74 0.25 
Fe I  5123.72 1.01 -3.07 17  71.5    4.73 0.27 
Fe I  5141.74 2.42 -2.24 17  16.7    4.58 0.19 
Fe I  5150.84 0.99 -3.04 17  75.0    4.74 0.29 
Fe I  5151.91 1.01 -3.32 17  54.2    4.67 0.21 
Fe I  5191.45 3.04 -0.55 17  50.1    4.36 0.20 
Fe I  5192.34 3.00 -0.42 17  57.5    4.31 0.22 
Fe I  5194.94 1.56 -2.09 17  85.9    4.73 0.35 
Fe I  5198.71 2.22 -2.13 17  32.2    4.59 0.19 
Fe I  5202.34 2.18 -1.84 17  54.3    4.65 0.21 
Fe I  5216.27 1.61 -2.15 17  84.9    4.83 0.34 
Fe I  5217.39 3.21 -1.16 17  17.8    4.50 0.19 
Fe I  5225.53 0.11 -4.79 17  39.0    4.73 0.19 
Fe I  5232.94 2.94 -0.06 17  84.2    4.38 0.34 
Fe I  5266.56 3.00 -0.39 17  64.9    4.40 0.24 
Fe I  5281.79 3.04 -0.83 17  45.6    4.55 0.20 
Fe I  5283.62 3.24 -0.52 17  36.8    4.33 0.19 
Fe I  5307.36 1.61 -2.99 17  35.5    4.75 0.19 
Fe I  5332.90 1.56 -2.78 17  45.1    4.63 0.20 
Fe I  5339.93 3.27 -0.72 17  28.7    4.40 0.19 
Fe I  5364.87 4.45  0.23 17  11.8    4.40 0.19 
Fe I  5369.96 4.37  0.54 17  22.2    4.33 0.19 
Fe I  5383.37 4.31  0.65 17  26.2    4.24 0.19 
Fe I  5397.13 0.92 -1.99 17 135.6    4.82 0.51 
Fe I  5415.20 4.39  0.64 17  27.1    4.36 0.19 
Fe I  5501.47 0.96 -3.05 17  81.0    4.78 0.30 
Fe I  5586.76 3.37 -0.14 17  53.6    4.39 0.20 
Fe I  5701.54 2.56 -2.22 17  11.5    4.52 0.19 
Fe I  6065.48 2.61 -1.53 17  41.4    4.59 0.19 
Fe I  6136.61 2.45 -1.40 17  59.6    4.57 0.20 
Fe I  6137.69 2.59 -1.40 17  50.4    4.59 0.19 
Fe I  6191.56 2.43 -1.42 17  59.0    4.55 0.20 
Fe I  6213.43 2.22 -2.48 17  20.1    4.61 0.19 
Fe I  6219.28 2.20 -2.43 17  22.9    4.60 0.19 
Fe I  6230.72 2.56 -1.28 17  63.7    4.65 0.21 
Fe I  6240.65 2.22 -3.17 17   6.7    4.75 0.19 
Fe I  6246.32 3.60 -0.88 17  14.4    4.54 0.19 
Fe I  6265.13 2.18 -2.55 17  21.0    4.65 0.19 
Fe I  6322.68 2.59 -2.43 17   6.7    4.51 0.19 
Fe I  6344.15 2.43 -2.92 17   6.1    4.68 0.19 
Fe I  6393.60 2.43 -1.58 17  51.9    4.57 0.19 
Fe I  6421.35 2.28 -2.03 17  43.0    4.67 0.19 
Fe I  6430.85 2.18 -2.01 17  53.4    4.65 0.20 
Fe I  6494.98 2.40 -1.27 17  79.3    4.66 0.24 
Fe I  6609.11 2.56 -2.69 17   5.2    4.53 0.19 
Fe I  6677.99 2.69 -1.42 17  47.6    4.65 0.19 
Fe I  6750.15 2.42 -2.62 17  10.8    4.61 0.19 
Fe I  6978.85 2.48 -2.48 17   9.6    4.48 0.19 
Fe II 4178.86 2.58 -2.51  4  65.9    4.93 0.17 
Fe II 4233.17 2.58 -1.97  4  83.8    4.71 0.29 
Fe II 4491.41 2.86 -2.71  4  27.3    4.65 0.08 
Fe II 4515.34 2.84 -2.60  4  50.3    4.80 0.09 
Fe II 4522.63 2.84 -2.25  4  66.4    4.75 0.14 
Fe II 4555.89 2.83 -2.40  4  59.5    4.85 0.11 
Fe II 4576.34 2.84 -2.95  4  14.5    4.55 0.08 
Fe II 5197.58 3.23 -2.22  4  34.9    4.63 0.08 
Fe II 5234.63 3.22 -2.18  4  31.5    4.70 0.08 
Fe II 5276.00 3.20 -2.01  4  47.0    4.67 0.08 
Co I  4121.32 0.92 -0.30 18          1.64 0.34 
Ni I  4904.41 3.54 -0.17  4  11.9    3.40 0.23 
Ni I  5476.91 1.83 -0.89  4  71.1    3.22 0.28 
Ni I  6643.64 1.68 -2.30  4  16.7    3.30 0.23 
Ni I  6767.77 1.83 -2.17  4  17.3    3.37 0.22 
Cu I  5105.50 1.39 -1.50 19       <  0.88      
Zn I  4722.16 4.03 -0.37 20  14.3    2.04 0.23 
Zn I  4810.54 4.08 -0.15 20  13.9    1.90 0.23 
Rb I  7800.28 0.00  0.14  4       <  1.24      
Sr II 4077.71 0.00  0.15  4         -1.13 0.41 
Sr II 4215.52 0.00 -0.17  4         -1.37 0.29 
Y II  4883.68 1.08  0.19 21       < -1.53      
Y II  5087.42 1.08 -0.16 21       < -1.06      
Zr II 4149.20 0.80 -0.04 22       < -0.74      
Zr II 4161.20 0.71 -0.59 22       < -0.13      
Zr II 4208.98 0.71 -0.51 22       < -0.42      
Tc I  4262.27 0.00 -0.35 23       < -0.04      
Ba II 4554.03 0.00  0.14 24         -1.71 0.31 
Ba II 4934.10 0.00 -0.16 24         -1.79 0.16 
Ba II 5853.69 0.60 -0.91 24         -1.44 0.09 
Ba II 6141.73 0.70 -0.03 24         -1.73 0.10 
Ba II 6496.91 0.60 -0.41 24         -1.65 0.09 
La II 3988.51 0.40  0.21 25       < -1.36      
La II 3995.74 0.17 -0.06 25       < -1.37      
La II 4086.71 0.00 -0.07 25       < -1.74      
La II 4123.22 0.32  0.13 25       < -1.72      
Ce II 3999.24 0.29  0.06 26       < -0.68      
Ce II 4073.47 0.48  0.21 26       < -0.84      
Ce II 4083.22 0.70  0.27 26       < -0.96      
Ce II 4418.78 0.86  0.27 26       < -1.30      
Ce II 4562.36 0.48  0.21 26       < -1.09      
Pr II 4062.80 0.42  0.33 27       < -0.97      
Pr II 4179.40 0.20  0.46 27       < -1.59      
Pr II 4222.95 0.06  0.23 27       < -1.53      
Pr II 4408.81 0.00  0.05 27       < -1.44      
Nd II 4109.45 0.32  0.35 28       < -1.32      
Nd II 4462.98 0.56  0.04 28       < -1.22      
Nd II 4706.54 0.00 -0.71 28       < -1.31      
Nd II 4825.48 0.18 -0.42 28       < -1.32      
Sm II 4467.34 0.66  0.15 29       < -1.41      
Eu II 3819.67 0.00  0.51 30       < -1.66      
Eu II 3907.11 0.21  0.17 30       < -1.30      
Eu II 4129.72 0.00  0.22 30       < -2.59      
Eu II 4205.04 0.00  0.21 30       < -2.55      
Gd II 4049.85 0.99  0.48 31       < -0.72      
Gd II 4130.37 0.73 -0.02 32       < -0.79      
Gd II 4251.73 0.38 -0.22 31       < -0.61      
Tb II 4002.57 0.64  0.10 33       < -0.41      
Tb II 4752.53 0.00 -0.55 33       < -1.34      
Dy II 3944.68 0.00  0.11 34       < -1.30      
Dy II 4103.31 0.10 -0.38 34       < -1.16      
Dy II 4449.70 0.00 -1.03 34       < -0.88      
Ho II 3810.71 0.00  0.19 35       < -1.13      
Ho II 3890.97 0.08  0.46 35       < -1.38      
Ho II 4045.45 0.00 -0.05 35       < -1.61      
Er II 3729.52 0.00 -0.59 36       < -0.27      
Er II 3830.48 0.00 -0.22 36       < -0.69      
Er II 3896.23 0.06 -0.12 36       < -0.78      
Tm II 3848.02 0.00 -0.14 37       < -1.38      
Tm II 3996.51 0.00 -1.20 37       < -0.53      
Yb II 3694.20 0.00 -0.30 38       < -0.76      
Hf II 3918.09 0.45 -1.14 39       < -0.17      
Hf II 4093.15 0.45 -1.15 39       < -0.47      
Ir I  3800.12 0.00 -1.44 40       <  0.08      
Pb I  4057.81 1.32 -0.22 41       <  0.93      

